USNO Bright Star Catalog, version 1

USNO Bright Star Catalog (UBSC) is a new astrometric catalog of 1423 brightest stars covering the entire sky, which is published online. It is nearly complete to $V=3$ mag except for three stellar systems. A combined astrometric solution of the Hipparcos Intermediate Astrometry Data and two dedicated ground-based campaigns in 2013 -- 2020 is the basis for this catalog. The astrometric parameters for each star include position coordinates, parallax, proper motion components, and their covariances on the Hipparcos mean epoch 1991.25. 64 percent of the catalog are flagged as known or suspected double or binary stars. UBSC lists 68 stars missing in Gaia EDR3 and another 114 stars without Gaia parallaxes or proper motions. The formal precision achieved for proper motions is comparable to that of Gaia.

==> response_1.txt <==
We have made numerous updates and corrections in this resubmitted version, which are highlighted in a reddish color in the text. The referee's comments are copied below interspersed with our specific answers for each point. 



> Line 26 - Properly cite Munn et al 2022
> https://usg01.safelinks.protection.office365.us/?url=https%3A%2F%2Fdoi.org%2F10.3847%2F1538-3881%2Fac41d2&amp;data=04%7C01%7Cvaleri.v.makarov.civ%40us.navy.mil%7C1e164c9ea8524666bdca08da18ff5abb%7Ce3333e00c8774b87b6ad45e942de1750%7C0%7C0%7C637849783229645529%7CUnknown%7CTWFpbGZsb3d8eyJWIjoiMC4wLjAwMDAiLCJQIjoiV2luMzIiLCJBTiI6Ik1haWwiLCJXVCI6Mn0%3D%7C3000&amp;sdata=m08Xhm61NZSaZ1tRPyn3rTf8XgKodFrzTGqU8JSF8AQ%3D&amp;reserved=0<https://usg01.safelinks.protection.office365.us/?url=https%3A%2F%2Fdoi.org%2F10.3847%2F1538-3881%2Fac41d2&amp;data=04%7C01%7Cvaleri.v.makarov.civ%40us.navy.mil%7C1e164c9ea8524666bdca08da18ff5abb%7Ce3333e00c8774b87b6ad45e942de1750%7C0%7C0%7C637849783229645529%7CUnknown%7CTWFpbGZsb3d8eyJWIjoiMC4wLjAwMDAiLCJQIjoiV2luMzIiLCJBTiI6Ik1haWwiLCJXVCI6Mn0%3D%7C3000&amp;sdata=m08Xhm61NZSaZ1tRPyn3rTf8XgKodFrzTGqU8JSF8AQ%3D&amp;reserved=0>
>

*************************
Done
*************************
> Line 71 - The paper should discuss effects of non-coplanar ND filter faces.
> They could introduce position shifts. If this effect is not a partial
> explanation for the observed shifts, assert so, with data.
>
*************************
We inserted two additional paragraphs at lines 73 and 113 explaining in more detail the implementation of ND spots in UBAD and URAT, respectively. The ND spots are directly manufactured on the dewar glass, and their non-coplanarity could only generate a constant offset for all stars, which is not distinguished for the rest of the residual map. 
*************************

> Line 126 - Is 1.2 the ratio of psf axes? If so, say so.
>

*************************
The text states correctly that 1.2 is the elongation of the first-order diffraction image. For URAT, the grating is positioned in such a way that the one-dimensional diffraction is roughly aligned with the RA direction. This diffraction generates images extended in the direction of diffraction, while the PSF is close to circular.
*************************

> Line 235 - Define MJD, presumable JD-2400000.5?
>
*************************
Clarification to this effect has been inserted in line 246.
*************************
> Line 412 - Reference Brandt (2021).
>
*************************
Done
*************************
> Lines 503-515 - This reviewer would appreciate the unpacking of this
> acronym-rich paragraph. At least define the naming logic behind each
> acronym.
>
*************************
We inserted new text after line 518 spelling out the names of the implemented astrometric solutions.
*************************
> Line 556 - Please explain 1.5MAD. Is it 1.5 x MAD?
>
*************************
Corrected, \times symbol inserted.
*************************
> Line 604 - DMSA = what?
>
*************************
Added definition of that acronim in line 619.
*************************
> Line 625 - Please include a sample of the formatted catalog as a table in
> this paper.
>
*************************
This cannot be done with 28 columns  and long numbers such as RA and Dec coordinates and elements of the covariance matrix. The usefulness of such an excerpt is also doubtful. In response to this point and also the note from the Data Editor below, we upload the entire catalog in CSV format along with this paper submission. The catalog is certainly intended for publication online, which is now mentioned in Abstract.
*************************
> Line 660 - Do your flags for astrometric peculiarity either support or
> refute the recent Brandt (2021) 'high chi-square = astrometrically peculiar'
> results?
>
*************************
With regards to flag 6 (new candidate binaries), this should probably be the subject for another project. We have only done some visual spot-checks. There is significant overlap but there may also be some differences. 
*************************
> Line 667 - Please explain chi-sq(2) notation. What does the 2 mean?
>
*************************
Done, the value in brackets, which is the number of degrees of freedom for chi^2 distribution, is explained in line 679 where it first appears. 
*************************
> Line 714 - Change '...have quite close G...' to '...have nearly equal G...'
>
*************************
Done 
*************************
> Line 828 - This reviewer is unfamiliar with curly N(whatever). Please
> explain.
>
*************************
The curly N is spelled out in line 785, it is a standard notation for normal distribution with the 1st argument for the mean and the 2nd for the standard deviation.
*************************
> Line 880 - This 1.5MAD has a dot between the 1.5 and the MAD. Should they
> not all have the dot? The dot does imply 'times', right?
>
*************************
We replaced \cdot with \times there and in other appearances of 1.5 MAD to make it consistent.
*************************
> Line 891 - Again, at least mention the Brandt 2021 work which also provides
> an indication of binarity.
>
*************************
We mention this possible comparison in line 910.
*************************
> Line 961 - Is this interoffice memo reference actually available to the
> general public? It does not show up when searched for in ADS. Supply a
> url/link or remove the reference.
> ------
*************************
This reference has been removed.
*************************
>
> Data Editor's review:
>
> One of our data editors has reviewed your initial manuscript submission and
> has the following suggestion(s) to help improve the data, software citation
> and/or overall content. Please treat this as you would a reviewer's comments
> and respond accordingly in your report to the science editor. Questions can
> be sent directly to the data editors at
> data-editors@aas.org<mailto:data-editors@aas.org>.
>
> Where can the reader obtain the UBSC catalog? Are the authors including it
> with the published article, i.e. along with Table 2? If so please include
> the catalog file with the revised manuscript.
>
*************************
The catalog has been uploaded with this re-submission, it is intended for online publication.
*************************


